Stepping Out of the Shadows: Reinforcement Learning in Shadow Mode

Reinforcement learning (RL) is not yet competitive for many cyber-physical systems, such as robotics, process automation, and power systems, as training on a system with physical components cannot be accelerated, and simulation models do not exist or suffer from a large simulation-to-reality gap. During the long training time, expensive equipment cannot be used and might even be damaged due to inappropriate actions of the reinforcement learning agent. Our novel approach addresses exactly this problem: We train the reinforcement agent in a so-called shadow mode with the assistance of an existing conventional controller, which does not have to be trained and instantaneously performs reasonably well. In shadow mode, the agent relies on the controller to provide action samples and guidance towards favourable states to learn the task, while simultaneously estimating for which states the learned agent will receive a higher reward than the conventional controller. The RL agent will then control the system for these states and all other regions remain under the control of the existing controller. Over time, the RL agent will take over for an increasing amount of states, while leaving control to the baseline, where it cannot surpass its performance. Thus, we keep regret during training low and improve the performance compared to only using conventional controllers or reinforcement learning. We present and evaluate two mechanisms for deciding whether to use the RL agent or the conventional controller. The usefulness of our approach is demonstrated for a reach-avoid task, for which we are able to effectively train an agent, where standard approaches fail.

==> figures/data/agent-decision/agent_decision_002_dense_jsrl.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var,timesteps2,timesteps2_var,results2,results2_var,is_goal_reached2,is_goal_reached2_var,timesteps3,timesteps3_var,results3,results3_var,is_goal_reached3,is_goal_reached3_var
60000.0,0.0,-148.3903,36.494297,0.0,0.0,60000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,60000.0,0.0,66.77561,82.101585,0.3791666666666667,0.16661457519276837
120000.0,0.0,-168.53099,24.839792,0.0,0.0,120000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,120000.0,0.0,109.821365,66.796646,0.47500000000000003,0.1050793351076541
180000.0,0.0,-150.81686,37.450348,0.0,0.0,180000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,180000.0,0.0,191.49939,142.64795,0.575,0.17219981933143189
240000.0,0.0,-165.6372,38.016953,0.0,0.0,240000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,240000.0,0.0,223.24829,143.52623,0.6208333333333333,0.17945712889465026
300000.0,0.0,-154.6083,49.05146,0.0,0.0,300000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,300000.0,0.0,235.41475,157.47911,0.6291666666666667,0.18061430668077705
360000.0,0.0,-129.40593,40.134727,0.0,0.0,360000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,360000.0,0.0,318.9104,154.74338,0.7375,0.1881470317479273
420000.0,0.0,-131.9358,39.579983,0.0,0.0,420000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,420000.0,0.0,315.70905,163.29697,0.7458333333333333,0.2027159342528357
480000.0,0.0,-120.87511,32.608547,0.0,0.0,480000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,480000.0,0.0,362.487,157.94106,0.8083333333333332,0.1984313483298443
540000.0,0.0,-127.179115,40.580734,0.0,0.0,540000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,540000.0,0.0,348.1311,157.67102,0.7916666666666666,0.19702650695894816
600000.0,0.0,-119.09569,34.185837,0.0,0.0,600000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,600000.0,0.0,361.71057,152.57253,0.7958333333333334,0.190348729675007
660000.0,0.0,-123.16131,44.944607,0.0,0.0,660000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,660000.0,0.0,337.6955,189.35373,0.7708333333333333,0.24119926064010508
720000.0,0.0,-113.08303,28.234749,0.0,0.0,720000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,720000.0,0.0,369.73264,159.82277,0.8125,0.20202963204001095
780000.0,0.0,-120.32023,25.859207,0.0,0.0,780000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,780000.0,0.0,329.21524,149.01302,0.7625,0.19324531042175386
840000.0,0.0,-114.57091,28.061398,0.0,0.0,840000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,840000.0,0.0,363.64218,153.10762,0.8041666666666667,0.1910769914633017
900000.0,0.0,-115.07158,25.803356,0.0,0.0,900000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,900000.0,0.0,350.37906,158.99464,0.7916666666666667,0.20531141657924867
960000.0,0.0,-117.39586,26.190588,0.0,0.0,960000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,960000.0,0.0,357.84308,157.09216,0.7958333333333333,0.19960899278339142
1020000.0,0.0,-116.9478,26.17993,0.0,0.0,1020000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,1020000.0,0.0,368.7713,157.6269,0.8166666666666668,0.19790570145063194
1080000.0,0.0,-118.45427,27.159328,0.0,0.0,1080000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,1080000.0,0.0,368.85297,161.6832,0.8208333333333334,0.2027159342528357
1140000.0,0.0,-111.51318,28.598915,0.0,0.0,1140000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,1140000.0,0.0,366.58554,158.33807,0.8041666666666666,0.20168560517134915
1200000.0,0.0,-111.61401,32.12827,0.004166666666666667,0.011023963796102461,1200000.0,0.0,-19.701843,0.0,0.3333333333333333,0.0,1200000.0,0.0,364.53854,162.34436,0.8083333333333333,0.20463381929681124


==> figures/data/agent-decision/agent_decision_002_sparse_jsrl_adp.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var,timesteps2,timesteps2_var,results2,results2_var,is_goal_reached2,is_goal_reached2_var,timesteps3,timesteps3_var,results3,results3_var,is_goal_reached3,is_goal_reached3_var
60000.0,0.0,-100.0,0.0,0.0,0.0,60000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,60000.0,0.0,-168.00455,402.5303,0.3333333333333333,0.20548046676563256
120000.0,0.0,-100.0,0.0,0.0,0.0,120000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,120000.0,0.0,178.07507,186.11586,0.7,0.21343747458109497
180000.0,0.0,-100.0,0.0,0.0,0.0,180000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,180000.0,0.0,253.6864,78.874756,0.7749999999999999,0.04930066485916349
240000.0,0.0,-100.0,0.0,0.0,0.0,240000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,240000.0,0.0,255.12997,65.82423,0.7916666666666667,0.049300664859163484
300000.0,0.0,-100.0,0.0,0.0,0.0,300000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,300000.0,0.0,275.7582,69.99249,0.8333333333333333,0.07817359599705714
360000.0,0.0,-100.0,0.0,0.0,0.0,360000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,360000.0,0.0,296.79904,95.97675,0.825,0.10374916331657277
420000.0,0.0,-100.0,0.0,0.0,0.0,420000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,420000.0,0.0,322.08096,49.108673,0.825,0.08291561975888498
480000.0,0.0,-100.0,0.0,0.0,0.0,480000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,480000.0,0.0,302.93018,78.48476,0.8083333333333333,0.0982485510212633
540000.0,0.0,-100.0,0.0,0.0,0.0,540000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,540000.0,0.0,318.92892,60.726048,0.8083333333333333,0.09537935951883
600000.0,0.0,-100.0,0.0,0.0,0.0,600000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,600000.0,0.0,317.57007,62.47667,0.8,0.08164965809277264
660000.0,0.0,-100.0,0.0,0.0,0.0,660000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,660000.0,0.0,281.60077,98.3621,0.7833333333333333,0.11902380714238084
720000.0,0.0,-100.0,0.0,0.0,0.0,720000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,720000.0,0.0,336.5014,75.71137,0.8416666666666668,0.09824855102126331
780000.0,0.0,-100.0,0.0,0.0,0.0,780000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,780000.0,0.0,321.10556,33.550945,0.8,0.04082482904638634
840000.0,0.0,-100.0,0.0,0.0,0.0,840000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,840000.0,0.0,331.51617,47.157745,0.825,0.06400954789890506
900000.0,0.0,-100.0,0.0,0.0,0.0,900000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,900000.0,0.0,341.06268,76.005646,0.8333333333333334,0.10274023338281628
960000.0,0.0,-100.0,0.0,0.0,0.0,960000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,960000.0,0.0,300.39844,69.46862,0.7833333333333332,0.0897527467855751
1020000.0,0.0,-100.0,0.0,0.0,0.0,1020000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,1020000.0,0.0,322.79922,43.347713,0.8166666666666668,0.07637626158259735
1080000.0,0.0,-95.083336,8.515915,0.008333333333333333,0.014433756729740645,1080000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,1080000.0,0.0,332.58453,59.887516,0.825,0.08620067027323836
1140000.0,0.0,-100.0,0.0,0.0,0.0,1140000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,1140000.0,0.0,336.226,72.04361,0.825,0.10374916331657277
1200000.0,0.0,-100.0,0.0,0.0,0.0,1200000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,1200000.0,0.0,341.03235,17.590277,0.8250000000000001,0.01443375672974064


==> figures/data/agent-decision/agent_decision_020_dense_jsrl.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var,timesteps2,timesteps2_var,results2,results2_var,is_goal_reached2,is_goal_reached2_var,timesteps3,timesteps3_var,results3,results3_var,is_goal_reached3,is_goal_reached3_var
60000.0,0.0,-155.46567,33.479145,0.004166666666666667,0.011023963796102461,60000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,60000.0,0.0,56.009518,115.26571,0.42916666666666675,0.14571423708371428
120000.0,0.0,-141.29836,37.837532,0.0,0.0,120000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,120000.0,0.0,149.22302,177.12961,0.5083333333333334,0.23964673074247342
180000.0,0.0,-153.90988,34.305588,0.0,0.0,180000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,180000.0,0.0,187.58871,175.57454,0.5875,0.21209110987707355
240000.0,0.0,-135.44087,34.025227,0.0,0.0,240000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,240000.0,0.0,196.2615,174.20395,0.5958333333333334,0.21176342932621772
300000.0,0.0,-137.50479,42.02655,0.004166666666666667,0.011023963796102461,300000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,300000.0,0.0,194.03156,178.99461,0.5833333333333335,0.20949675149960895
360000.0,0.0,-126.22091,39.65907,0.0,0.0,360000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,360000.0,0.0,226.78104,209.48361,0.6333333333333334,0.26193722742502856
420000.0,0.0,-131.84744,38.22454,0.0,0.0,420000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,420000.0,0.0,238.02206,210.6596,0.6458333333333334,0.2581652679109945
480000.0,0.0,-131.33025,47.452133,0.008333333333333333,0.014433756729740645,480000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,480000.0,0.0,241.25299,212.20238,0.65,0.2603416558635552
540000.0,0.0,-136.97108,41.406746,0.0,0.0,540000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,540000.0,0.0,242.93318,214.41283,0.6541666666666667,0.26506681547614874
600000.0,0.0,-132.65508,41.240135,0.004166666666666667,0.011023963796102461,600000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,600000.0,0.0,241.27463,213.40614,0.6541666666666667,0.26506681547614874
660000.0,0.0,-131.97725,41.64249,0.004166666666666667,0.011023963796102461,660000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,660000.0,0.0,233.19792,207.05765,0.6458333333333334,0.2570870475150392
720000.0,0.0,-131.37512,38.361378,0.0,0.0,720000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,720000.0,0.0,246.47623,211.12738,0.6583333333333334,0.25967394084804807
780000.0,0.0,-127.48345,41.19591,0.004166666666666667,0.011023963796102461,780000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,780000.0,0.0,255.32994,218.41956,0.6708333333333333,0.2705126306354905
840000.0,0.0,-127.41285,35.583145,0.004166666666666667,0.011023963796102461,840000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,840000.0,0.0,248.22922,212.97723,0.6583333333333333,0.2618046345400835
900000.0,0.0,-134.6821,38.33803,0.0,0.0,900000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,900000.0,0.0,215.06334,202.67151,0.6166666666666667,0.24608038433722337
960000.0,0.0,-134.32896,42.681053,0.004166666666666667,0.011023963796102461,960000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,960000.0,0.0,251.89418,222.77443,0.6708333333333333,0.2791044706835696
1020000.0,0.0,-119.958084,36.101192,0.004166666666666667,0.011023963796102461,1020000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,1020000.0,0.0,237.36742,216.97804,0.6208333333333333,0.2985788096224439
1080000.0,0.0,-121.6671,38.111904,0.004166666666666667,0.011023963796102461,1080000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,1080000.0,0.0,285.66956,206.17773,0.7,0.2576604138956718
1140000.0,0.0,-115.82275,35.770412,0.0,0.0,1140000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,1140000.0,0.0,277.68484,186.85179,0.6833333333333333,0.2345207879911715
1200000.0,0.0,-112.146286,39.489777,0.016666666666666666,0.016666666666666666,1200000.0,0.0,-19.658157,3.234067e-06,0.3333333333333333,0.0,1200000.0,0.0,277.58792,184.94029,0.6833333333333332,0.22546248764114474


==> figures/data/agent-only/standard_002_dense_jsrl.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var
60000.0,0.0,-93.677574,3.929976,0.0,0.0
120000.0,0.0,-97.0526,5.8591723,0.0,0.0
180000.0,0.0,-94.11165,5.8320007,0.0,0.0
240000.0,0.0,-89.72746,5.7873425,0.006666666666666666,0.013333333333333332
300000.0,0.0,-101.535385,9.750153,0.0,0.0
360000.0,0.0,-89.13045,1.6413503,0.0,0.0
420000.0,0.0,-100.513306,2.428125,0.0,0.0
480000.0,0.0,-96.86013,11.282909,0.0,0.0
540000.0,0.0,-94.20052,5.689346,0.0,0.0
600000.0,0.0,-92.837746,3.695529,0.0,0.0
660000.0,0.0,-87.153786,9.978244,0.006666666666666666,0.013333333333333332
720000.0,0.0,-87.90447,13.512908,0.006666666666666666,0.013333333333333332
780000.0,0.0,-89.38723,15.079246,0.006666666666666666,0.013333333333333332
840000.0,0.0,-88.24929,9.210712,0.006666666666666666,0.013333333333333332
900000.0,0.0,-94.64589,10.435995,0.0,0.0
960000.0,0.0,-89.10991,4.309459,0.0,0.0
1020000.0,0.0,-90.95756,6.071323,0.0,0.0
1080000.0,0.0,-89.24834,3.4938598,0.0,0.0
1140000.0,0.0,-93.05993,3.327699,0.0,0.0
1200000.0,0.0,-91.1517,2.746632,0.0,0.0


==> figures/data/agent-only/standard_002_sparse_jsrl.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var
60000.0,0.0,-100.0,0.0,0.0,0.0
120000.0,0.0,-100.0,0.0,0.0,0.0
180000.0,0.0,-100.0,0.0,0.0,0.0
240000.0,0.0,-100.0,0.0,0.0,0.0
300000.0,0.0,-100.0,0.0,0.0,0.0
360000.0,0.0,-100.0,0.0,0.0,0.0
420000.0,0.0,-100.0,0.0,0.0,0.0
480000.0,0.0,-100.0,0.0,0.0,0.0
540000.0,0.0,-100.0,0.0,0.0,0.0
600000.0,0.0,-100.0,0.0,0.0,0.0
660000.0,0.0,-100.0,0.0,0.0,0.0
720000.0,0.0,-100.0,0.0,0.0,0.0
780000.0,0.0,-96.72778,7.3169103,0.005555555555555556,0.012422599874998832
840000.0,0.0,-100.0,0.0,0.0,0.0
900000.0,0.0,-100.0,0.0,0.0,0.0
960000.0,0.0,-100.0,0.0,0.0,0.0
1020000.0,0.0,-100.0,0.0,0.0,0.0
1080000.0,0.0,-100.0,0.0,0.0,0.0
1140000.0,0.0,-100.0,0.0,0.0,0.0
1200000.0,0.0,-100.0,0.0,0.0,0.0


==> figures/data/agent-only/standard_002_sparse_jsrl_single.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var
60000.0,0.0,-100.0,0.0,0.0,0.0
120000.0,0.0,-100.0,0.0,0.0,0.0
180000.0,0.0,-100.0,0.0,0.0,0.0
240000.0,0.0,-100.0,0.0,0.0,0.0
300000.0,0.0,-100.0,0.0,0.0,0.0
360000.0,0.0,-100.0,0.0,0.0,0.0
420000.0,0.0,-100.0,0.0,0.0,0.0
480000.0,0.0,-100.0,0.0,0.0,0.0
540000.0,0.0,-100.0,0.0,0.0,0.0
600000.0,0.0,-100.0,0.0,0.0,0.0
660000.0,0.0,-100.0,0.0,0.0,0.0
720000.0,0.0,-100.0,0.0,0.0,0.0
780000.0,0.0,-100.0,0.0,0.0,0.0
840000.0,0.0,-100.0,0.0,0.0,0.0
900000.0,0.0,-100.0,0.0,0.0,0.0
960000.0,0.0,-100.0,0.0,0.0,0.0
1020000.0,0.0,-100.0,0.0,0.0,0.0
1080000.0,0.0,-100.0,0.0,0.0,0.0
1140000.0,0.0,-100.0,0.0,0.0,0.0
1200000.0,0.0,-100.0,0.0,0.0,0.0


==> figures/data/agent-only/standard_020_dense_jsrl.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var
60000.0,0.0,-93.46431,10.751403,0.006666666666666666,0.013333333333333332
120000.0,0.0,-77.0087,22.333689,0.03333333333333334,0.03651483716701108
180000.0,0.0,-44.872246,30.294706,0.08666666666666667,0.0541602560309064
240000.0,0.0,-10.908457,83.02131,0.14666666666666667,0.13097921802925666
300000.0,0.0,62.256084,113.959114,0.26666666666666666,0.1977652929892177
360000.0,0.0,86.99625,118.55731,0.30666666666666664,0.1948218559493661
420000.0,0.0,55.654015,62.488113,0.24666666666666667,0.1024152766382481
480000.0,0.0,85.84822,126.299866,0.32,0.2072036035722674
540000.0,0.0,5.101593,74.30089,0.18,0.12927146286443544
600000.0,0.0,138.04817,103.60297,0.4,0.17511900715418263
660000.0,0.0,138.50818,132.004,0.4,0.20869967789998037
720000.0,0.0,125.39999,169.91153,0.3666666666666667,0.2772884579078056
780000.0,0.0,161.51248,121.16796,0.44000000000000006,0.19367785395111936
840000.0,0.0,112.97988,71.82649,0.37333333333333335,0.11813363431112901
900000.0,0.0,197.79375,160.03676,0.48666666666666664,0.2663331247391757
960000.0,0.0,78.66865,156.7207,0.31333333333333335,0.2517494345133227
1020000.0,0.0,87.451004,207.68503,0.32000000000000006,0.35377331097124265
1080000.0,0.0,50.219517,168.30034,0.26,0.26699979192667717
1140000.0,0.0,45.30424,136.38628,0.26666666666666666,0.20548046676563256
1200000.0,0.0,37.442547,99.145424,0.22666666666666666,0.15972198067614587


==> figures/data/agent-only/standard_020_sparse_jsrl.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var
60000.0,0.0,-96.71667,7.3417554,0.005555555555555556,0.012422599874998832
120000.0,0.0,-96.73889,7.2920656,0.005555555555555556,0.012422599874998832
180000.0,0.0,-93.638885,14.223877,0.011111111111111112,0.024845199749997663
240000.0,0.0,-100.0,0.0,0.0,0.0
300000.0,0.0,-90.22778,21.851357,0.016666666666666666,0.037267799624996496
360000.0,0.0,-67.30555,47.693367,0.05555555555555555,0.08089010988089465
420000.0,0.0,-37.822224,97.8019,0.10555555555555556,0.16601725330537706
480000.0,0.0,-21.800001,111.27584,0.13333333333333333,0.18954135676924427
540000.0,0.0,3.838889,118.365326,0.17777777777777778,0.20153730163574504
600000.0,0.0,39.905552,166.32568,0.2388888888888889,0.2837687286471586
660000.0,0.0,23.83889,121.96854,0.2111111111111111,0.2078698548207745
720000.0,0.0,17.349997,155.39954,0.20000000000000004,0.2645751311064591
780000.0,0.0,-28.349998,64.74215,0.12222222222222222,0.10999438818457405
840000.0,0.0,-18.422224,78.91026,0.13888888888888887,0.1339107865910439
900000.0,0.0,-34.944443,56.894875,0.1111111111111111,0.09749960430435692
960000.0,0.0,-18.938889,44.218723,0.1388888888888889,0.07556372504853023
1020000.0,0.0,-18.9,53.33889,0.13888888888888887,0.0911178859269818
1080000.0,0.0,-51.394444,39.836433,0.08333333333333333,0.06871842709362769
1140000.0,0.0,-38.205555,53.29373,0.10555555555555556,0.0911178859269818
1200000.0,0.0,-18.711111,60.103306,0.1388888888888889,0.10258991840344105


==> figures/data/agent-only/test.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var,timesteps2,timesteps2_var,results2,results2_var,is_goal_reached2,is_goal_reached2_var,timesteps3,timesteps3_var,results3,results3_var,is_goal_reached3,is_goal_reached3_var
60000.0,0.0,-100.0,0.0,0.0,0.0,60000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,60000.0,0.0,-21.283333,0.002500019,0.13333333333333333,0.0
120000.0,0.0,-90.16667,96.69442,0.016666666666666666,0.0002777777777777778,120000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,120000.0,0.0,-31.083334,97.02251,0.11666666666666667,0.00027777777777777767
180000.0,0.0,-90.15,97.02247,0.016666666666666666,0.0002777777777777778,180000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,180000.0,0.0,47.216667,859.4669,0.25,0.0024999999999999988
240000.0,0.0,-90.183334,96.36693,0.016666666666666666,0.0002777777777777778,240000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,240000.0,0.0,-22.533333,380.25,0.13333333333333333,0.0011111111111111107
300000.0,0.0,-90.16667,96.69442,0.016666666666666666,0.0002777777777777778,300000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,300000.0,0.0,46.86667,872.2178,0.25,0.0024999999999999988
360000.0,0.0,-80.333336,386.77777,0.03333333333333333,0.0011111111111111111,360000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,360000.0,0.0,46.183334,73.102486,0.25,0.00027777777777777767
420000.0,0.0,-70.45,873.20245,0.05,0.0025000000000000005,420000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,420000.0,0.0,-11.633333,94.737785,0.15,0.00027777777777777767
480000.0,0.0,-31.366667,4710.534,0.11666666666666667,0.013611111111111112,480000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,480000.0,0.0,86.58333,2438.7134,0.31666666666666665,0.006944444444444446
540000.0,0.0,-60.61667,1551.0469,0.06666666666666667,0.0044444444444444444,540000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,540000.0,0.0,75.583336,430.56256,0.3,0.0011111111111111107
600000.0,0.0,-80.333336,386.77777,0.03333333333333333,0.0011111111111111111,600000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,600000.0,0.0,76.63334,3477.0684,0.30000000000000004,0.010000000000000002
660000.0,0.0,-60.683334,1545.8002,0.06666666666666667,0.0044444444444444444,660000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,660000.0,0.0,145.16666,839.0678,0.41666666666666663,0.0025000000000000014
720000.0,0.0,-80.3,388.09003,0.03333333333333333,0.0011111111111111111,720000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,720000.0,0.0,17.833334,392.04004,0.2,0.0011111111111111115
780000.0,0.0,-41.233334,3453.521,0.1,0.010000000000000002,780000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,780000.0,0.0,134.18333,1641.6003,0.4,0.004444444444444446
840000.0,0.0,-50.85,2415.7224,0.08333333333333333,0.006944444444444444,840000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,840000.0,0.0,174.06667,1466.8903,0.4666666666666667,0.004444444444444443
900000.0,0.0,-60.666668,1547.1111,0.06666666666666667,0.0044444444444444444,900000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,900000.0,0.0,203.61667,845.83997,0.5166666666666666,0.0024999999999999988
960000.0,0.0,17.483334,9594.202,0.19999999999999998,0.027777777777777776,960000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,960000.0,0.0,194.23334,1531.4176,0.5,0.004444444444444443
1020000.0,0.0,17.566666,9577.885,0.19999999999999998,0.027777777777777776,1020000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,1020000.0,0.0,272.36667,1521.0,0.6333333333333333,0.004444444444444443
1080000.0,0.0,7.833332,11628.026,0.18333333333333332,0.033611111111111105,1080000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,1080000.0,0.0,164.73334,4774.8096,0.44999999999999996,0.013611111111111112
1140000.0,0.0,57.066666,24669.938,0.26666666666666666,0.07111111111111111,1140000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,1140000.0,0.0,331.21667,0.8402871,0.7333333333333333,0.0
1200000.0,0.0,76.13333,31022.951,0.3,0.09,1200000.0,0.0,97.1,0.0011110771,0.3333333333333333,0.0,1200000.0,0.0,310.93335,349.68988,0.7,0.0011111111111111107


==> figures/data/max-q-val/max_q_002_sparse_jsrl.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var,timesteps2,timesteps2_var,results2,results2_var,is_goal_reached2,is_goal_reached2_var,timesteps3,timesteps3_var,results3,results3_var,is_goal_reached3,is_goal_reached3_var
60000.0,0.0,-100.0,0.0,0.0,0.0,60000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,60000.0,0.0,-63.05556,41.687878,0.06296296296296296,0.07104935590092919
120000.0,0.0,-97.82223,6.1596856,0.003703703703703704,0.010475656017578482,120000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,120000.0,0.0,8.951851,78.9185,0.1851851851851852,0.1343582010904967
180000.0,0.0,-100.0,0.0,0.0,0.0,180000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,180000.0,0.0,104.166664,90.928535,0.34814814814814815,0.15484848118790276
240000.0,0.0,-97.85556,6.0654063,0.003703703703703704,0.010475656017578482,240000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,240000.0,0.0,173.68889,89.71116,0.46666666666666656,0.15234788000891208
300000.0,0.0,-100.0,0.0,0.0,0.0,300000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,300000.0,0.0,136.7185,111.51275,0.4037037037037037,0.19015552078508796
360000.0,0.0,-80.51482,24.347767,0.03333333333333333,0.04157397096415491,360000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,360000.0,0.0,184.29999,116.05343,0.4851851851851852,0.197584869160728
420000.0,0.0,-97.84074,6.107308,0.003703703703703704,0.010475656017578482,420000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,420000.0,0.0,229.62224,85.3552,0.5629629629629629,0.1460969105430816
480000.0,0.0,-84.74814,24.055693,0.025925925925925925,0.04090874450810096,480000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,480000.0,0.0,245.47038,99.89161,0.588888888888889,0.17069212773041353
540000.0,0.0,-82.744446,19.472126,0.02962962962962963,0.03312693299999689,540000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,540000.0,0.0,208.86296,121.49378,0.5259259259259259,0.20714268820903056
600000.0,0.0,-95.72592,7.9963083,0.007407407407407408,0.01385799032138497,600000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,600000.0,0.0,186.69629,102.18703,0.48888888888888893,0.17427096823731247
660000.0,0.0,-95.618515,8.197004,0.007407407407407408,0.01385799032138497,660000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,660000.0,0.0,221.76297,78.7905,0.5481481481481482,0.1343582010904967
720000.0,0.0,-84.82593,23.905962,0.025925925925925925,0.04090874450810096,720000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,720000.0,0.0,261.20374,103.12434,0.6148148148148149,0.175760155817847
780000.0,0.0,-95.63704,12.3403225,0.007407407407407408,0.020951312035156964,780000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,780000.0,0.0,243.70741,101.44266,0.5851851851851851,0.1729276671100556
840000.0,0.0,-97.82223,6.1596856,0.003703703703703704,0.010475656017578482,840000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,840000.0,0.0,263.11853,92.77851,0.6185185185185185,0.15800540005704847
900000.0,0.0,-89.17037,18.652172,0.01851851851851852,0.031860463952009734,900000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,900000.0,0.0,241.4815,124.51564,0.5814814814814815,0.21263259399121962
960000.0,0.0,-84.86667,23.971624,0.025925925925925925,0.04090874450810096,960000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,960000.0,0.0,263.18887,111.68663,0.6185185185185185,0.1905878567447201
1020000.0,0.0,-84.799995,15.339702,0.025925925925925925,0.026189140043946204,1020000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,1020000.0,0.0,228.76297,116.70791,0.5592592592592592,0.19924411342685577
1080000.0,0.0,-100.0,0.0,0.0,0.0,1080000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,1080000.0,0.0,269.38147,107.866234,0.6296296296296295,0.1835483213831684
1140000.0,0.0,-87.251854,15.772457,0.022222222222222223,0.027216552697590865,1140000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,1140000.0,0.0,280.77405,75.81132,0.648148148148148,0.1296825288889748
1200000.0,0.0,-91.38148,9.638312,0.014814814814814815,0.01656346649999844,1200000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,1200000.0,0.0,276.6222,111.81936,0.6407407407407407,0.19037181149476146


==> figures/data/max-q-val/max_q_002_sparse_jsrl_103.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var,timesteps2,timesteps2_var,results2,results2_var,is_goal_reached2,is_goal_reached2_var,timesteps3,timesteps3_var,results3,results3_var,is_goal_reached3,is_goal_reached3_var
60000.0,0.0,-95.09167,8.501482,0.008333333333333333,0.014433756729740645,60000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,60000.0,0.0,-95.09167,8.501482,0.008333333333333333,0.014433756729740645
120000.0,0.0,-100.0,0.0,0.0,0.0,120000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,120000.0,0.0,-100.0,0.0,0.0,0.0
180000.0,0.0,-100.0,0.0,0.0,0.0,180000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,180000.0,0.0,-100.0,0.0,0.0,0.0
240000.0,0.0,-95.291664,8.155074,0.008333333333333333,0.014433756729740645,240000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,240000.0,0.0,-95.291664,8.155074,0.008333333333333333,0.014433756729740645
300000.0,0.0,-95.10834,8.472615,0.008333333333333333,0.014433756729740645,300000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,300000.0,0.0,-90.208336,9.791673,0.016666666666666666,0.016666666666666666
360000.0,0.0,-100.0,0.0,0.0,0.0,360000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,360000.0,0.0,-100.0,0.0,0.0,0.0
420000.0,0.0,-100.0,0.0,0.0,0.0,420000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,420000.0,0.0,-85.39166,25.302376,0.025,0.04330127018922194
480000.0,0.0,-100.0,0.0,0.0,0.0,480000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,480000.0,0.0,-90.14167,9.858338,0.016666666666666666,0.016666666666666666
540000.0,0.0,-100.0,0.0,0.0,0.0,540000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,540000.0,0.0,-80.65,23.570244,0.03333333333333333,0.04082482904638631
600000.0,0.0,-100.0,0.0,0.0,0.0,600000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,600000.0,0.0,-85.34167,25.388979,0.025,0.04330127018922194
660000.0,0.0,-100.0,0.0,0.0,0.0,660000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,660000.0,0.0,-65.78333,21.355228,0.058333333333333334,0.03632415786283895
720000.0,0.0,-85.46667,25.172472,0.025,0.04330127018922194,720000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,720000.0,0.0,11.900001,44.17537,0.19166666666666665,0.07592027982620249
780000.0,0.0,-100.0,0.0,0.0,0.0,780000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,780000.0,0.0,-17.141666,67.79531,0.14166666666666666,0.11636866703140784
840000.0,0.0,-100.0,0.0,0.0,0.0,840000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,840000.0,0.0,26.399998,132.20529,0.21666666666666665,0.22669117514559073
900000.0,0.0,-95.2,8.313843,0.008333333333333333,0.014433756729740645,900000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,900000.0,0.0,-70.875,50.44598,0.05,0.08660254037844388
960000.0,0.0,-100.0,0.0,0.0,0.0,960000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,960000.0,0.0,-65.75,28.918472,0.058333333333333334,0.04930066485916347
1020000.0,0.0,-90.166664,17.031832,0.016666666666666666,0.02886751345948129,1020000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,1020000.0,0.0,-70.583336,21.928679,0.05,0.037267799624996496
1080000.0,0.0,-100.0,0.0,0.0,0.0,1080000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,1080000.0,0.0,-75.60834,16.203777,0.04166666666666667,0.027638539919628332
1140000.0,0.0,-85.925,24.378614,0.025,0.04330127018922194,1140000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,1140000.0,0.0,-22.566666,36.57851,0.13333333333333336,0.06236095644623236
1200000.0,0.0,-100.0,0.0,0.0,0.0,1200000.0,0.0,97.066666,0.0,0.3333333333333333,0.0,1200000.0,0.0,-65.76666,29.017168,0.058333333333333334,0.04930066485916347


==> figures/data/max-q-val/max_q_002_sparse_jsrl_bo100000.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var,timesteps2,timesteps2_var,results2,results2_var,is_goal_reached2,is_goal_reached2_var,timesteps3,timesteps3_var,results3,results3_var,is_goal_reached3,is_goal_reached3_var
60000.0,0.0,-100.0,0.0,0.0,0.0,60000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,60000.0,0.0,-100.0,0.0,0.0,0.0
120000.0,0.0,-100.0,0.0,0.0,0.0,120000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,120000.0,0.0,70.799995,43.56839,0.28888888888888886,0.07370277311900889
180000.0,0.0,-100.0,0.0,0.0,0.0,180000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,180000.0,0.0,28.105555,84.17535,0.21666666666666665,0.14240006242195885
240000.0,0.0,-100.0,0.0,0.0,0.0,240000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,240000.0,0.0,5.033333,87.8623,0.17777777777777778,0.14865653511399612
300000.0,0.0,-100.0,0.0,0.0,0.0,300000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,300000.0,0.0,-24.705557,90.39773,0.1277777777777778,0.15325682471259694
360000.0,0.0,-100.0,0.0,0.0,0.0,360000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,360000.0,0.0,-34.47778,65.85769,0.11111111111111112,0.11166528467912101
420000.0,0.0,-100.0,0.0,0.0,0.0,420000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,420000.0,0.0,-11.622223,94.57085,0.15,0.16072751268321592
480000.0,0.0,-100.0,0.0,0.0,0.0,480000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,480000.0,0.0,1.0055555,86.286224,0.17222222222222225,0.14709113660970807
540000.0,0.0,-100.0,0.0,0.0,0.0,540000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,540000.0,0.0,-37.911114,49.75787,0.10555555555555556,0.08480187512485415
600000.0,0.0,-100.0,0.0,0.0,0.0,600000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,600000.0,0.0,-67.28889,35.142094,0.05555555555555555,0.05983516452371671
660000.0,0.0,-100.0,0.0,0.0,0.0,660000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,660000.0,0.0,63.399994,141.91173,0.27777777777777773,0.24088314876309774
720000.0,0.0,-96.82778,7.0933037,0.005555555555555556,0.012422599874998832,720000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,720000.0,0.0,50.28333,166.0286,0.2555555555555556,0.28262438537726453
780000.0,0.0,-100.0,0.0,0.0,0.0,780000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,780000.0,0.0,49.91666,156.64111,0.25555555555555554,0.26712922844825127
840000.0,0.0,-100.0,0.0,0.0,0.0,840000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,840000.0,0.0,10.8888855,144.06152,0.18888888888888888,0.24545246704860577
900000.0,0.0,-100.0,0.0,0.0,0.0,900000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,900000.0,0.0,-2.0055568,153.74281,0.16666666666666666,0.2610520027660162
960000.0,0.0,-100.0,0.0,0.0,0.0,960000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,960000.0,0.0,11.138888,157.17415,0.18888888888888888,0.26712922844825127
1020000.0,0.0,-97.12778,6.422483,0.005555555555555556,0.012422599874998832,1020000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,1020000.0,0.0,104.75,196.07158,0.35000000000000003,0.3348576259093253
1080000.0,0.0,-90.61111,14.677291,0.016666666666666666,0.02545875386086578,1080000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,1080000.0,0.0,72.833336,175.0513,0.29444444444444445,0.2977798507390532
1140000.0,0.0,-100.0,0.0,0.0,0.0,1140000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,1140000.0,0.0,30.07222,164.10037,0.22222222222222224,0.2799911815189812
1200000.0,0.0,-100.0,0.0,0.0,0.0,1200000.0,0.0,97.06666,7.6293945e-06,0.3333333333333333,0.0,1200000.0,0.0,40.333332,203.40709,0.2388888888888889,0.3460981806038338


==> figures/data/max-q-val/max_q_020_sparse_jsrl_bo100000.csv <==
timesteps1,timesteps1_var,results1,results1_var,is_goal_reached1,is_goal_reached1_var,timesteps2,timesteps2_var,results2,results2_var,is_goal_reached2,is_goal_reached2_var,timesteps3,timesteps3_var,results3,results3_var,is_goal_reached3,is_goal_reached3_var
60000.0,0.0,-100.0,0.0,0.0,0.0,60000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,60000.0,0.0,-100.0,0.0,0.0,0.0
120000.0,0.0,-100.0,0.0,0.0,0.0,120000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,120000.0,0.0,8.377777,83.46575,0.18333333333333332,0.1410936122133366
180000.0,0.0,-100.0,0.0,0.0,0.0,180000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,180000.0,0.0,-17.977777,122.62204,0.13888888888888887,0.20764701767811955
240000.0,0.0,-96.76666,7.229954,0.005555555555555556,0.012422599874998832,240000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,240000.0,0.0,-14.788888,94.23388,0.14444444444444446,0.1594744454934147
300000.0,0.0,-83.92222,23.516872,0.02777777777777778,0.040445054940447325,300000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,300000.0,0.0,56.872223,141.2433,0.26666666666666666,0.23959842947608695
360000.0,0.0,-93.47222,9.232078,0.011111111111111112,0.01571348402636772,360000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,360000.0,0.0,33.922222,114.55543,0.22777777777777777,0.19380848380569343
420000.0,0.0,-86.994446,29.081306,0.022222222222222223,0.049690399499995326,420000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,420000.0,0.0,63.133343,113.07008,0.2777777777777778,0.19212907184211758
480000.0,0.0,-93.444435,9.271034,0.011111111111111112,0.01571348402636772,480000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,480000.0,0.0,-2.41111,113.22431,0.16666666666666666,0.19436506316151
540000.0,0.0,-93.42777,14.695936,0.011111111111111112,0.024845199749997663,540000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,540000.0,0.0,-18.077778,78.261696,0.13888888888888887,0.13252067157640626
600000.0,0.0,-90.272224,14.915818,0.016666666666666666,0.02545875386086578,600000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,600000.0,0.0,33.983334,96.27955,0.22777777777777775,0.16377114414426305
660000.0,0.0,-80.72222,22.078728,0.03333333333333333,0.03849001794597506,660000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,660000.0,0.0,46.377777,88.878395,0.24999999999999997,0.15244914148902491
720000.0,0.0,-83.62222,20.965464,0.02777777777777778,0.03557291243018249,720000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,720000.0,0.0,30.816666,74.87157,0.22222222222222224,0.12717247935843995
780000.0,0.0,-100.0,0.0,0.0,0.0,780000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,780000.0,0.0,-1.8222198,104.93925,0.16666666666666666,0.1784708711578779
840000.0,0.0,-90.200005,21.913465,0.016666666666666666,0.037267799624996496,840000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,840000.0,0.0,14.527779,106.55185,0.19444444444444445,0.18096108305447034
900000.0,0.0,-77.22222,28.591501,0.03888888888888889,0.04874980215217846,900000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,900000.0,0.0,33.699997,140.15068,0.22777777777777775,0.23914714722256536
960000.0,0.0,-83.7,23.773079,0.02777777777777778,0.040445054940447325,960000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,960000.0,0.0,63.455555,144.1005,0.2777777777777778,0.2454524670486058
1020000.0,0.0,-84.066666,17.098614,0.02777777777777778,0.029917582261858356,1020000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,1020000.0,0.0,33.416668,86.50574,0.22777777777777777,0.14834477692020764
1080000.0,0.0,-73.92777,31.22057,0.044444444444444446,0.05328701692569688,1080000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,1080000.0,0.0,73.04444,147.96806,0.29444444444444445,0.2519675660099681
1140000.0,0.0,-77.227776,36.292694,0.03888888888888889,0.062112999374994156,1140000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,1140000.0,0.0,131.7,180.41835,0.39444444444444443,0.3069664396342512
1200000.0,0.0,-80.46667,22.584467,0.03333333333333333,0.03849001794597506,1200000.0,0.0,97.13333,0.0,0.3333333333333333,0.0,1200000.0,0.0,76.10556,139.8671,0.3,0.23882428066894085

